The cooling phase of Type-I X-ray bursts in 4U 1636-53

Time-resolved spectra during the cooling phase of thermonuclear X-ray bursts in low-mass X-ray binaries (LMXBs) can be used to measure the radii and masses of neutron stars. We analyzed ~ 300 bursts of the LMXB 4U 1636-53 using data from the Rossi X-ray Timing Explorer. We divided the bursts in three groups, photospheric radius expansion (PRE), hard non-PRE and soft non-PRE bursts, based on the properties of the bursts and the state of the source at the time of the burst. For the three types of bursts, we found that the average relation between the bolometric flux and the temperature during the cooling phase of the bursts is significantly different from the canonical $F \propto T^4$ relation that is expected if the apparent emitting area on the surface of the neutron star remains constant as the flux decreases during the decay of the bursts. We also found that a single power law cannot fit the average flux-temperature relation for any of the three types of bursts, and that the flux-temperature relation for the three types of bursts is significantly different. Finally, for the three types of bursts, the temperature distribution at different flux levels during the decay of the bursts is significantly different. From the above we conclude that hard non-PRE bursts ignite in a hydrogen-rich atmosphere, whereas for soft non-PRE and PRE bursts the fuel is helium-rich. We further conclude that the metal abundance in the neutron star atmosphere decreases as the bursts decay, probably because the heavy elements sink faster in the atmosphere than H and He.

==> readme.txt <==
NEW SUBMISSION

The Editor 
Monthly Notices of the 
Royal Astronomical Society
Prof. R.F. Carswell 

Dear R.F. Carswell 

Please, find enclosed the manuscript:

"The cooling phase of Type-I X-ray bursts in 4U 1636-53" 

by Guobao Zhang, Mariano Mendez, and Diego Altamirano, I submit to your consideration for publication in Monthly Notices of the Royal Astronomical Society, Main Journal.

In the tar file you should find the following files:

README          Cover letter (this file)
cooling_burst.tex      Latex version of the paper
cd_pre.eps             Postscript version of Figure 1
hid_pre.eps            Postscript version of Figure 2
F_T_soft.ps            Postscript version of Figure 3a
F_T_PRE.ps             Postscript version of Figure 3b
F_T_double_1.ps        Postscript version of Figure 3c
F_T_double_2.ps        Postscript version of Figure 3d
qdp_npre_f0-1.ps       Postscript version of Figure 4a
qdp_npre_f1-2.ps       Postscript version of Figure 4b
qdp_npre_f2-4.ps       Postscript version of Figure 4c 
qdp_npre_f4-7.ps       Postscript version of Figure 4d
pre_sigma2_b10.ps      Postscript version of Figure 5a 
pre_sigma2_b10_f1.ps   Postscript version of Figure 5b
pre_sigma2_b10_f2.ps   Postscript version of Figure 5c
soft_sigma2_b10.ps     Postscript version of Figure 5d
soft_sigma2_b10_f1.ps  Postscript version of Figure 5e
soft_sigma2_b10_f2.ps  Postscript version of Figure 5f
hard_sigma2_b10.ps     Postscript version of Figure 5g
hard_sigma2_b10_f1.ps  Postscript version of Figure 5h
hard_sigma2_b10_f2.ps  Postscript version of Figure 5i
qdp_pre_int_f0-1.ps    Postscript version of Figure 6a
qdp_pre_sz_f0-1.ps     Postscript version of Figure 6b
fc_model_test.ps       Postscript version of Figure 7 


The Latex file (cooling_burst.tex) was prepared using the latest macro, v2.2.

Thank you very much. 

Sincerely,


Guobao Zhang 

